Subjective Bias in Abstractive Summarization

Due to the subjectivity of the summarization, it is a good practice to have more than one gold summary for each training document. However, many modern large-scale abstractive summarization datasets have only one-to-one samples written by different human with different styles. The impact of this phenomenon is understudied. We formulate the differences among possible multiple expressions summarizing the same content as subjective bias and examine the role of this bias in the context of abstractive summarization. In this paper a lightweight and effective method to extract the feature embeddings of subjective styles is proposed. Results of summarization models trained on style-clustered datasets show that there are certain types of styles that lead to better convergence, abstraction and generalization. The reproducible code and generated summaries are available online.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020
coling2020.bib	LaTeX bib file for Coling 2020


==> subjective bias in abstractive summarization/README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020
coling2020.bib	LaTeX bib file for Coling 2020


==> subjective bias in abstractive summarization/t5-result-table-save.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":2,"markup":[]},{"value":"Summary Related","cspan":6,"rspan":1,"markup":[1,15]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"","cspan":-5,"rspan":1,"markup":[]},{"value":"Article Related","cspan":3,"rspan":1,"markup":[1,15]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"Oracle Hit","cspan":1,"rspan":1,"markup":[1,10]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"R1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"R2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"RL","cspan":1,"rspan":1,"markup":[1,2]},{"value":"METEOR","cspan":1,"rspan":1,"markup":[1,6]},{"value":"GLEU","cspan":1,"rspan":1,"markup":[1,4]},{"value":"BERTScore","cspan":1,"rspan":1,"markup":[1,9]},{"value":"N1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"N2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"JS","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Oracle Hit","cspan":1,"rspan":1,"markup":[1,10]}],[{"value":"Baseline_0","cspan":1,"rspan":1,"markup":[1,10]},{"value":"39.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"17.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"26.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"37.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.9","cspan":1,"rspan":1,"markup":[1,3]},{"value":"17.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"56.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"34.6","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Baseline_1","cspan":1,"rspan":1,"markup":[1,10]},{"value":"40","cspan":1,"rspan":1,"markup":[1,2]},{"value":"17.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"26.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"37.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"17.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"57.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"34.8","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Baseline_2","cspan":1,"rspan":1,"markup":[1,10]},{"value":"39.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"17","cspan":1,"rspan":1,"markup":[1,2]},{"value":"26","cspan":1,"rspan":1,"markup":[1,2]},{"value":"37.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.9","cspan":1,"rspan":1,"markup":[1,3]},{"value":"19.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"56.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"34.5","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_0","cspan":1,"rspan":1,"markup":[1,9]},{"value":"39.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"25.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"36.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.7","cspan":1,"rspan":1,"markup":[1,3]},{"value":"19.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"58.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"33.8","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_1","cspan":1,"rspan":1,"markup":[1,9]},{"value":"40.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"17.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"26.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"37","cspan":1,"rspan":1,"markup":[1,2]},{"value":"16.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"18.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"57.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"35.1","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_2","cspan":1,"rspan":1,"markup":[1,9]},{"value":"39.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"25.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"37","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"5.1","cspan":1,"rspan":1,"markup":[1,3]},{"value":"17.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"54","cspan":1,"rspan":1,"markup":[1,2]},{"value":"34.3","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_3","cspan":1,"rspan":1,"markup":[1,9]},{"value":"39.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"17","cspan":1,"rspan":1,"markup":[1,2]},{"value":"25.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"36.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"5","cspan":1,"rspan":1,"markup":[1,1]},{"value":"18.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"55.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"34.5","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_best","cspan":1,"rspan":1,"markup":[1,12]},{"value":"43","cspan":1,"rspan":1,"markup":[1,2]},{"value":"20","cspan":1,"rspan":1,"markup":[1,2]},{"value":"30.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"40.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"18","cspan":1,"rspan":1,"markup":[1,2]},{"value":"87.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"17.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"57.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"38.5","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Without_finetune","cspan":1,"rspan":1,"markup":[1,16]},{"value":"39.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"25","cspan":1,"rspan":1,"markup":[1,2]},{"value":"32.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.1","cspan":1,"rspan":1,"markup":[1,3]},{"value":"8.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"79.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"36.4","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Full dataset","cspan":1,"rspan":1,"markup":[1,12]},{"value":"38.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"24.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"36.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"13.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"7.5","cspan":1,"rspan":1,"markup":[1,3]},{"value":"19.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"47.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"32.9","cspan":1,"rspan":1,"markup":[1,4]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{"fontWeight":"","fontStyle":"","textDecoration":"","color":"","backgroundColor":""}},null]},"options":{"table_caption":"","table_label":"tab:my-table"}}

==> t5-result-table-save.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{"font-weight":"normal","bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{"font-weight":"normal"},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":2,"markup":[]},{"value":"Summary Related","cspan":6,"rspan":1,"markup":[1,15]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"","cspan":-3,"rspan":1,"markup":[]},{"value":"","cspan":-4,"rspan":1,"markup":[]},{"value":"","cspan":-5,"rspan":1,"markup":[]},{"value":"Article Related","cspan":3,"rspan":1,"markup":[1,15]},{"value":"","cspan":-1,"rspan":1,"markup":[]},{"value":"","cspan":-2,"rspan":1,"markup":[]},{"value":"Oracle Hit","cspan":1,"rspan":1,"markup":[1,10]}],[{"value":"","cspan":1,"rspan":-1,"markup":[]},{"value":"R1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"R2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"RL","cspan":1,"rspan":1,"markup":[1,2]},{"value":"METEOR","cspan":1,"rspan":1,"markup":[1,6]},{"value":"GLEU","cspan":1,"rspan":1,"markup":[1,4]},{"value":"BERTScore","cspan":1,"rspan":1,"markup":[1,9]},{"value":"N1","cspan":1,"rspan":1,"markup":[1,2]},{"value":"N2","cspan":1,"rspan":1,"markup":[1,2]},{"value":"JS","cspan":1,"rspan":1,"markup":[1,2]},{"value":"Oracle Hit","cspan":1,"rspan":1,"markup":[1,10]}],[{"value":"Baseline_0","cspan":1,"rspan":1,"markup":[1,10]},{"value":"39.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"17.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"26.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"37.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.9","cspan":1,"rspan":1,"markup":[1,3]},{"value":"17.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"56.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"34.6","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Baseline_1","cspan":1,"rspan":1,"markup":[1,10]},{"value":"40","cspan":1,"rspan":1,"markup":[1,2]},{"value":"17.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"26.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"37.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"17.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"57.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"34.8","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Baseline_2","cspan":1,"rspan":1,"markup":[1,10]},{"value":"39.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"17","cspan":1,"rspan":1,"markup":[1,2]},{"value":"26","cspan":1,"rspan":1,"markup":[1,2]},{"value":"37.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.9","cspan":1,"rspan":1,"markup":[1,3]},{"value":"19.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"56.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"34.5","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_0","cspan":1,"rspan":1,"markup":[1,9]},{"value":"39.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"25.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"36.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.7","cspan":1,"rspan":1,"markup":[1,3]},{"value":"19.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"58.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"33.8","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_1","cspan":1,"rspan":1,"markup":[1,9]},{"value":"40.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"17.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"26.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"37","cspan":1,"rspan":1,"markup":[1,2]},{"value":"16.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"18.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"57.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"35.1","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_2","cspan":1,"rspan":1,"markup":[1,9]},{"value":"39.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"25.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"37","cspan":1,"rspan":1,"markup":[1,2]},{"value":"15.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"5.1","cspan":1,"rspan":1,"markup":[1,3]},{"value":"17.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"54","cspan":1,"rspan":1,"markup":[1,2]},{"value":"34.3","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_3","cspan":1,"rspan":1,"markup":[1,9]},{"value":"39.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"17","cspan":1,"rspan":1,"markup":[1,2]},{"value":"25.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"36.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"5","cspan":1,"rspan":1,"markup":[1,1]},{"value":"18.6","cspan":1,"rspan":1,"markup":[1,4]},{"value":"55.9","cspan":1,"rspan":1,"markup":[1,4]},{"value":"34.5","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Cluster_best","cspan":1,"rspan":1,"markup":[1,12]},{"value":"43","cspan":1,"rspan":1,"markup":[1,2]},{"value":"20","cspan":1,"rspan":1,"markup":[1,2]},{"value":"30.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"40.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"18","cspan":1,"rspan":1,"markup":[1,2]},{"value":"87.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"17.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"57.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"38.5","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Without_finetune","cspan":1,"rspan":1,"markup":[1,16]},{"value":"39.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"25","cspan":1,"rspan":1,"markup":[1,2]},{"value":"32.4","cspan":1,"rspan":1,"markup":[1,4]},{"value":"15.2","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"4.1","cspan":1,"rspan":1,"markup":[1,3]},{"value":"8.8","cspan":1,"rspan":1,"markup":[1,3]},{"value":"79.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"36.4","cspan":1,"rspan":1,"markup":[1,4]}],[{"value":"Full dataset","cspan":1,"rspan":1,"markup":[1,12]},{"value":"38.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"16.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"24.5","cspan":1,"rspan":1,"markup":[1,4]},{"value":"36.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"13.7","cspan":1,"rspan":1,"markup":[1,4]},{"value":"86.1","cspan":1,"rspan":1,"markup":[1,4]},{"value":"7.5","cspan":1,"rspan":1,"markup":[1,3]},{"value":"19.8","cspan":1,"rspan":1,"markup":[1,4]},{"value":"47.3","cspan":1,"rspan":1,"markup":[1,4]},{"value":"32.9","cspan":1,"rspan":1,"markup":[1,4]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{"fontWeight":"","fontStyle":"","textDecoration":"","color":"","backgroundColor":""}},null]},"options":{"table_caption":"","table_label":"tab:my-table"}}
